Improving HD-FEC decoding via bit marking

We review the recently introduced soft-aided bit-marking (SABM) algorithm and its suitability for product codes. Some aspects of the implementation of the SABM algorithm are discussed. The influence of suboptimal channel soft information is also analyzed.

==> SABM_SR.tikz <==
\resizebox{0.85\columnwidth}{!} 
{\begin{tikzpicture} 
\tikzset{fontscale/.style = {font=\tiny}}
\tikzstyle{block} = [draw, rectangle, minimum height=0.8cm, minimum width=2.3cm, rounded corners=0.1cm, align=center,font=\scriptsize] 
\node[block, minimum height=8.8em, minimum width=7.5em, fill=gray!10,dashed] (cont1) at (-28pt,29pt) {}; 
\node[block, minimum height=8.8em, minimum width=7.3em, fill=gray!10,dashed] (cont2) at (58pt,29pt) {}; 
\tikzstyle{Cir} = [draw, circle, minimum size=0.25em,font=\normalsize] 
\node[block,fill=red!20] (BDD1) at (-30pt,0) {SABM}; 
\node[block,fill=red!20,right=0.7cm of BDD1,] (BDD2) {SABM}; 
\node[block, minimum height=2em, minimum width=2em, align=center, fill=yellow!20] (Mark1) at (40pt,45pt) {Bit \\ Marking}; 
\node[block, minimum height=1.5em, minimum width=2.5em, align=center, fill=yellow!20] (Mark2) at (-47pt,45pt) {Bit \\ Marking}; 
\node[block, minimum height=2em, minimum width=3.6em,fill=green!20] (SR1) at (-10pt,45pt) {};
\node[align=center, font=\scriptsize] (in) at (-96pt,25pt) {from previous \\ iteration};
\node[align=center, font=\scriptsize] (in) at (117pt,25pt) {to next \\ iteration};

\node[block, minimum height=2em, minimum width=3.6em,fill=green!20] (SR2) at (75pt,45pt) {}; 
\node[Cir,inner sep=0pt,fill=white] (mult) at (-19pt,45pt) {$\times$};
\node[Cir, right=0.25 cm of mult, inner sep=0pt,fill=white] (add) {$+$}; 
\draw[->] (BDD1.north-|mult)--++(0pt,10pt)node[right]{$\scaleto{u_{i,j}}{7pt}$}--(mult); 
\draw[->] (Mark2)--++(0pt,-24pt)node[right]{$\scaleto{\psi_{i,j}}{7pt}$}--(Mark2|-BDD1.north); 
\draw[->] (Mark1)--++(0pt,-24pt)node[right]{$\scaleto{\psi_{i,j}}{7pt}$}--(Mark1|-BDD2.north); 
\draw[->] (Mark2)--(Mark2|-BDD1.north); 
\node[above=0.35cm of add] (llr1) {$\scaleto{l_{i,j}}{8pt}$}; 
\node[above=0.35cm of mult] (w) {$\scaleto{w}{4pt}$}; 
\draw[->] (llr1)--(add); 
\draw[->] (w)--(mult); 
\draw[->] (mult)--(add); 
\draw[->] (BDD1.east)--++(13pt,0pt)node[above]{$\scaleto{\hat{b}_{i,j}}{10pt}$}--(BDD2); 
\draw[->] (add)--++(17pt,0pt)node[above]{$\scaleto{\phi_{i,j}}{8pt}$}--(Mark1); %\draw[->]
%(BDD1)--++\node[above]{$b^{l}_{i,j}$}--(BDD2); 
\node[Cir,inner sep=0pt,fill=white] (mult2) at (66pt,45pt) {$\times$}; 
\node[Cir, right=0.25 cm of mult2, inner sep=0pt,fill=white] (add2) {$+$}; 
\draw[->] (BDD2.north-|mult2)--++(0pt,10pt)node[right]{$\scaleto{u_{i,j}}{7pt}$} --(mult2); 
\node[above=0.32cm of add2] (llr2) {$\scaleto{l_{i,j}}{9pt}$}; 
\node[above=0.35cm of mult2] (w2) {$\scaleto{w}{4pt}$}; 
\draw[->] (llr2)--(add2); 
\draw[->] (w2)--(mult2); 
%\node[left=.7cm of Mark2] (input) {}; 
\draw[->] (Mark2)++(-25pt,0pt)--(Mark2); 
\draw[->] (BDD1)++(-40pt,0pt)--(BDD1); 
\draw[->] (mult2)--(add2); 
\draw[->] (add2)--++(15pt,0pt); 
%\node[align=center,font=\scriptsize,below left=0.05cm and 0.2cm of Mark2,xshift=.3cm,yshift=.25cm]{from \\ $(k-1)$-th \\ iteration};
\draw[->] (BDD2)--++(42pt,0pt); 
\node[] (end) at (80pt,0pt) {};
\node[align=center,font=\scriptsize] at (40pt,65pt) {Column \\ Decoder}; 
\node[align=center,font=\scriptsize] at (-50pt,65pt) {Row \\ Decoder}; 
%\node[align=center,font=\scriptsize,below right=0.2cm and 0.1cm of add2,xshift=-0.3cm]{to $k$-th \\ iteration};
\end{tikzpicture}}
